A reference framework for extremely metal-poor OB star studies: calibrations for stellar parameters and intrinsic colours

We provide the first reference framework for extremely metal-poor (XMP) OB-type stars. We parsed a grid of 0.10 $Z_{\odot}$ FASTWIND models, covering the parameter space of O stars and early-B supergiants, through contemporary spectral classification criteria to deliver a calibration of key stellar properties as a function of spectral type, and tabulated colours for the most common photometric systems. By using an extensive grid of models, we account for the different combinations of stellar parameters that result in the same spectral morphology and provide a range of parameters and colours compatible with each spectral subtype and luminosity class. We supply updated photometric criteria to optimize candidate selection of OB stars in XMP environments. We find 0.10 $Z_{\odot}$ OB stars are 1-6 kK hotter and produce higher ionizing fluxes than their Galactic analogues. In addition, we find a bimodal distribution of the HeII-ionizing flux with spectral type; because of its known dependence on effective temperature and the wind, $\log~q_{HeII}$ for individual XMP late-O type stars could be underestimated by up to 4 orders of magnitude by other calibrations, some of them used by population synthesis codes. Finally, we used our calibrated colours to map the extinction of the 0.10 $Z_{\odot}$ galaxy Sextans A finding that reddening is non-negligible and uneven.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
